On Data Sampling Strategies for Training Neural Network Speech Separation Models

Speech separation remains an important area of multi-speaker signal processing. Deep neural network (DNN) models have attained the best performance on many speech separation benchmarks. Some of these models can take significant time to train and have high memory requirements. Previous work has proposed shortening training examples to address these issues but the impact of this on model performance is not yet well understood. In this work, the impact of applying these training signal length (TSL) limits is analysed for two speech separation models: SepFormer, a transformer model, and Conv-TasNet, a convolutional model. The WJS0-2Mix, WHAMR and Libri2Mix datasets are analysed in terms of signal length distribution and its impact on training efficiency. It is demonstrated that, for specific distributions, applying specific TSL limits results in better performance. This is shown to be mainly due to randomly sampling the start index of the waveforms resulting in more unique examples for training. A SepFormer model trained using a TSL limit of 4.42s and dynamic mixing (DM) is shown to match the best-performing SepFormer model trained with DM and unlimited signal lengths. Furthermore, the 4.42s TSL limit results in a 44% reduction in training time with WHAMR.

==> archive/GRUTemporalBlocks.pdf_tex <==
%% Creator: Inkscape 1.0.2 (1.0.2+r75+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GRUTemporalBlocks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.77952756bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53488372)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GRUTemporalBlocks.pdf}}%
    \put(0.07985801,0.39709313){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P-Conv\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{GRUTemporalBlocks.pdf}}%
    \put(0.94340871,0.39709305){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P-Conv\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{GRUTemporalBlocks.pdf}}%
    \put(0.51163338,0.39710413){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-Conv\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{GRUTemporalBlocks.pdf}}%
    \put(0.22337753,0.39711522){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PReLU\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{GRUTemporalBlocks.pdf}}%
    \put(0.65515288,0.39711522){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PReLU\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{GRUTemporalBlocks.pdf}}%
    \put(0.36390464,0.39734748){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}gLN\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{GRUTemporalBlocks.pdf}}%
    \put(0.79568003,0.39734748){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}gLN\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{GRUTemporalBlocks.pdf}}%
    \put(0.01,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Conv. Block\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{GRUTemporalBlocks.pdf}}%
    \put(0.07985799,0.09280587){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P-Conv\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{GRUTemporalBlocks.pdf}}%
    \put(0.79948363,0.09280578){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P-Conv\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{GRUTemporalBlocks.pdf}}%
    \put(0.51163336,0.0928169){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GRU\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{GRUTemporalBlocks.pdf}}%
    \put(0.22337752,0.09282796){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PReLU\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{GRUTemporalBlocks.pdf}}%
    \put(0.65515288,0.09282799){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PReLU\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{GRUTemporalBlocks.pdf}}%
    \put(0.36390462,0.09306021){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}gLN\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{GRUTemporalBlocks.pdf}}%
    \put(0.01,0.197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b) GRU Block\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{GRUTemporalBlocks.pdf}}%
  \end{picture}%
\endgroup%

